A Guided Upsampling Network for Short Wave Infrared Images Using Graph Regularization

Exploiting the infrared area of the spectrum for classification problems is getting increasingly popular, because many materials have characteristic absorption bands in this area. However, sensors in the short wave infrared (SWIR) area and even higher wavelengths have a very low spatial resolution in comparison to classical cameras that operate in the visible wavelength area. Thus, in this paper an upsampling method for SWIR images guided by a visible image is presented. For that, the proposed guided upsampling network (GUNet) uses a graph-regularized optimization problem based on learned affinities is presented. The evaluation is based on a novel synthetic near-field visible-SWIR stereo database. Different guided upsampling methods are evaluated, which shows an improvement of nearly 1 dB on this database for the proposed upsampling method in comparison to the second best guided upsampling network. Furthermore, a visual example of an upsampled SWIR image of a real-world scene is depicted for showing real-world applicability.

==> figures/occlusion/occlusion.tikz <==
\begin{tikzpicture}[y=-1cm]
    \definecolor{blue}{RGB}{0,134,255}
    \definecolor{green}{RGB}{110,255,145}
    \definecolor{LMSred}{rgb}{0.80,0.20,0.20}

    \node[] at (0.25, -1.1) {Disparity};
    \node[] at (-0.75, -0.7) {0};
    \node[] at (1, -0.7) {2.2};

    \foreach \i in {0,...,2}
    {
        \draw[fill=blue] (-1.5 + \i * 0.5, -0.5) rectangle ++(0.5,0.5);
        %\draw[fill=blue] (-1.5 + \i * 0.5, 0) rectangle ++(0.5,0.5);
    }
    \foreach \i in {0,...,3}
    {
        \draw[fill=green] (\i * 0.5, -0.5) rectangle ++(0.5,0.5);
        %\draw[fill=green] (\i * 0.5, 0) rectangle ++(0.5,0.5);
    }

    \begin{scope}[shift={(3, -0.25)}]
        \node[] at (0.5, -0.85) {Warped mesh};
        \fill[blue] (-0.4, 0) circle (0.1);
        %\fill[blue] (-0.4, 0.5) circle (0.1);
        \fill[blue] (0.1, 0) circle (0.1);
        %\fill[blue] (0.1, 0.5) circle (0.1);
        \fill[blue] (0.6, 0) circle (0.1);
        %\fill[blue] (0.6, 0.5) circle (0.1);
        \fill[green] (0, 0) circle (0.1);
        %\fill[green] (0, 0.5) circle (0.1);
        \fill[green] (0.5, 0) circle (0.1);
        %\fill[green] (0.5, 0.5) circle (0.1);
        \fill[green] (1.0, 0) circle (0.1);
        %\fill[green] (1.0, 0.5) circle (0.1);
        \fill[green] (1.5, 0) circle (0.1);
        %\fill[green] (1.5, 0.5) circle (0.1);
        \draw[draw=LMSred] (-0.17, -0.22) rectangle ++(0.95,0.45);
    \end{scope}

    \begin{scope}[shift={(3, 0.65)}]
        \node[] at (0.5, 0.55) {Valid mesh};
        \fill[blue] (-0.4, 0) circle (0.1);
        %\fill[blue] (-0.4, 0.5) circle (0.1);
        \fill[green] (0, 0) circle (0.1);
        %\fill[green] (0, 0.5) circle (0.1);
        \fill[green] (0.5, 0) circle (0.1);
        %\fill[green] (0.5, 0.5) circle (0.1);
        \fill[green] (1.0, 0) circle (0.1);
        %\fill[green] (1.0, 0.5) circle (0.1);
        \fill[green] (1.5, 0) circle (0.1);
        %\fill[green] (1.5, 0.5) circle (0.1);
    \end{scope}
    \begin{scope}[shift={(0, 0.9)}]
        \node[] at (0.25, 0.3) {Mask};
        \draw[fill=white] (-1.5, -0.5) rectangle ++(0.5,0.5);
        %\draw[fill=white] (-1.5, 0) rectangle ++(0.5,0.5);
        \foreach \i in {0,...,1}
            {
            \draw[fill=LMSred] (-1 + \i * 0.5, -0.5) rectangle ++(0.5,0.5);
            %\draw[fill=LMSred] (-1 + \i * 0.5, 0) rectangle ++(0.5,0.5);
        }
        \foreach \i in {0,...,3}
            {
            \draw[fill=white] (0 + \i * 0.5, -0.5) rectangle ++(0.5,0.5);
            %\draw[fill=white] (0 + \i * 0.5, 0) rectangle ++(0.5,0.5);
        }
    \end{scope}
\end{tikzpicture}

==> figures/pipeline/pipeline.tikz <==
\begin{tikzpicture}
    [%
    >=triangle 60,              % Nice arrows; your taste may be different
    node distance=20mm and 45mm, % Global setup of box spacing
    every join/.style={norm},   % Default linetype for connecting boxes
    y=-1cm
    ]

    \tikzset{
        base/.style={draw, on grid, align=center, minimum height=4ex},
        proc/.style={base, rectangle, text width=8em},
        test/.style={base, diamond, aspect=2, text width=5em},
        term/.style={proc, rounded corners},
    % coord node style is used for placing corners of connecting lines
        coord/.style={coordinate, on grid, node distance=6mm and 25mm},
    % nmark node style is used for coordinate debugging marks
        nmark/.style={draw, cyan, circle, font={\sffamily\bfseries}},
    % -------------------------------------------------
    % Connector line styles for different parts of the diagram
        norm/.style={->, draw, lcnorm},
        free/.style={->, draw, lcfree},
        cong/.style={->, draw, lccong},
        it/.style={font={\small\itshape}}
    }

    \node (uncalib_calib) at (0, 1.15) {\includegraphics[width=.13\textwidth]{pipeline/uncalib_calib}};
    \node (uncalib_scene) at (0, 4.65) {\includegraphics[width=.13\textwidth]{pipeline/uncalib_scene}};

    \node (calib_scene) at (5, 4.65) {\includegraphics[width=.13\textwidth]{pipeline/calib_scene}};

    % Calibration
    \begin{scope} [shift={(5, 0)}]
        \node (calib_label) at (0, 0) {Calibration\strut};
        \node (calib) at (0, 1.15) {\includegraphics[width=.13\textwidth]{pipeline/calib_calib}};
    \end{scope}
    \node [term, fit=(calib) (calib_label)] (calib_box) {};
    % Depth
    \begin{scope} [shift={(10, 0)}]
        \node (depth_label) at (0, 0) {Disp. estimation\strut};
        \node (depth) at (0, 1.15) {\includegraphics[width=.13\textwidth]{pipeline/disparity}};
    \end{scope}
    \node [term, fit=(depth) (depth_label)] (depth_box) {};
    % Occlusion
    \begin{scope} [shift={(10, 3.5)}]
        \node (masked_label) at (0, 0) {Warp \& occlusion\strut};
        \node (masked) at (0, 1.15) {\includegraphics[width=.13\textwidth]{pipeline/masked}};
    \end{scope}
    \node [term, fit=(masked) (masked_label)] (warp_box) {};
    % Reconstruction
    \begin{scope} [shift={(15, 3.5)}]
        \node (rec_label) at (0, 0) {Reconstruction\strut};
        \node (rec) at (0, 1.15) {\includegraphics[width=.13\textwidth]{pipeline/result_rec}};
    \end{scope}
    \node [term, fit=(rec) (rec_label)] (rec_box) {};
    % Upsampling
    \begin{scope} [shift={(15, 0)}]
        \node (up_label) at (0, 0) {Upsampling\strut};
        \node (up) at (0, 1.15) {\includegraphics[width=.13\textwidth]{pipeline/result_up}};
    \end{scope}
    \node [term, fit=(up) (up_label)] (up_box) {};

    \draw[dashed] (7,-0.3) -- (7,3);
    \draw[dashed] (-1,3) -- (7,3);
    \node (calib_label) at (3, 2.7) {Necessary once};
    \draw [->] (uncalib_calib.8) -- (calib_box.west);
    \draw [->] (uncalib_scene.8) -- (calib_scene.172);
    \draw [->] (calib_box.south) -- node[near start, right] {$\affinematrix$} (calib_scene.north);
    \draw [->] (calib_scene.8) -- (warp_box.west);

    \draw [-] (calib_scene.26) -| (7.5, 2);s
    \draw [->] (7.5, 2) |- (depth_box.west);

    \draw [->] (depth_box.south) -- node[near start, right] {$\disparity$} (warp_box.north);
    \draw [->] (warp_box.east) -- (rec_box.west);
    \draw [->] (rec_box.north) -- (up_box.south);
\end{tikzpicture}
